Saturation model in the non-Glauber approach

In this paper a new saturation model is presented. This model is based on the theoretical solution for the generating functional, and it is quite different and not more complicated than the Glauber-like approach used before. The model describes the structure function F_{2} of the proton, as well as the diffractive structure function F_{2}^{D}. We show the difference between our model, and the eikonal approach by calculating the multiplicity distribution, using the AGK cutting rules strategy.

==> 111.eepic <==
% This file was made with: LaTeXPiX  (Build 3153)
% Coded by: N.J.H.M. van Beurden
% Email: beurden@email.com
% Webpage: http://www.beurden.cjb.net
\setlength{\unitlength}{0.254mm}
\begin{picture}(95,70)(80,-205)
        \special{color rgb 0 0 0}\allinethickness{0.254mm}\path(80,-205)(175,-135)\special{sh 1}\path(175,-135)(170,-137)(171,-138)(172,-139)(175,-135) % Plain Solid Arrow
        \special{color rgb 0 0 0} % Set color to black again (default font color)
\end{picture}


==> 125.eepic <==
% This file was made with: LaTeXPiX  (Build 3153)
% Coded by: N.J.H.M. van Beurden
% Email: beurden@email.com
% Webpage: http://www.beurden.cjb.net
\setlength{\unitlength}{0.254mm}
\begin{picture}(130,169)(48,-315)
        \special{color rgb 0 0 0}\allinethickness{0.254mm}\cbezier[500](110,-230)(190,-215)(190,-215)(155,-145) % Plain Bezier
        \special{color rgb 0 0 0}\allinethickness{0.254mm}\cbezier[500](115,-230)(35,-245)(35,-245)(70,-315) % Plain Bezier
        \special{color rgb 0 0 0} % Set color to black again (default font color)
\end{picture}

